HUKUKBERT: Domain-Specific Language Model for Turkish Law

Natural language processing (NLP) advances have powered a generation of LegalTech systems, but Turkish law remains under-served by domain-specific data and models. English has legal encoders such as LEGAL-BERT; no comparable high-volume Turkish counterpart exists. We introduce HukukBERT, a Turkish legal language model trained on a 19 GB cleaned corpus using a hybrid domain-adaptive pre-training (DAPT) recipe that mixes Whole-Word Masking, Token Span Masking, Word Span Masking, and targeted Keyword Masking. We compared our 48K WordPiece tokenizer and DAPT pipeline against general-purpose and existing domain-specific Turkish models. On the Legal Cloze Test - a masked legal term prediction benchmark over Turkish court decisions - HukukBERT reaches 84.40% Top-1 accuracy and beats every baseline we tested. The Legal Cloze Test is synthetically constructed, so its passages are absent from the pre-training corpus by construction, eliminating train-test contamination. On the downstream task of structural segmentation of official Turkish court decisions, it reaches a 92.8% document pass rate. We release HukukBERT to support Turkish legal NLP work in named entity recognition, judgment prediction, and document classification.

==> eval_loss.csv <==
Step,Value
500,2.453581333
1000,2.101751804
1500,1.975594759
2000,1.824351549
2500,1.812303662
3000,1.749415874
3500,1.756953359
4000,1.738623977
4500,1.716212511
5000,1.601422191
5500,1.60843873
6000,1.657495499
6500,1.524743557
7000,1.63080585
7500,1.585849881
8000,1.509321332
8500,1.566962242
9000,1.56603229
9500,1.493259907
10000,1.547598839
10500,1.534848332
11000,1.482824087
11500,1.516814947
12000,1.504028559
12500,1.463053584
13000,1.432544231
13500,1.533634543
14000,1.463405132
14500,1.4874717
15000,1.53889823
15500,1.451010346
16000,1.475489736
16500,1.471219301
17000,1.454308987
17500,1.487373471
18000,1.486431599
18500,1.447873712
19000,1.504890919
19500,1.501974106
20000,1.433331728
20500,1.433045149
21000,1.435688734
21500,1.446729183
22000,1.463231683
22500,1.422365665
23000,1.374199867
23500,1.487392426
24000,1.359809756
24500,1.378471255
25000,1.476175666
25500,1.401742458
26000,1.441503525
26500,1.415380359
27000,1.474205136
27500,1.414051414
28000,1.375894308
28500,1.4610461
29000,1.454680085
29500,1.390233755
30000,1.443510652
30500,1.40409565
30736,1.409862995

==> grad_norm.csv <==
Step,Value
1,4.814977646
100,1.210260868
200,0.8371976614
300,1.42204082
400,0.6541546583
500,0.7323093414
600,0.6608668566
700,0.675142169
800,0.6643695831
900,0.6513255239
1000,0.6521981955
1100,0.6472367048
1200,0.6829126477
1300,0.648465693
1400,0.6822937727
1500,0.6392931342
1600,0.6740397811
1700,0.6269944906
1800,0.8715854287
1900,0.6004962921
2000,0.6165076494
2100,0.5860589743
2200,1.316793919
2300,0.6376244426
2400,0.6133406162
2500,0.5911638737
2600,0.6218799353
2700,0.5978537798
2800,0.619441092
2900,0.5863765478
3000,1.207272172
3100,0.6166396141
3200,0.5606579185
3300,0.6052442193
3400,0.5996031761
3500,0.6177859306
3600,0.6338959336
3700,2.205652952
3800,0.7846454978
3900,1.44966352
4000,0.6117512584
4100,0.6033274531
4200,0.6002513766
4300,0.5894089937
4400,0.5836737752
4500,0.5903378129
4600,0.5783397555
4700,0.5766614676
4800,0.5719842315
4900,0.5914606452
5000,0.5678019524
5100,0.7034456134
5200,0.5574116111
5300,0.6518716812
5400,0.5601115823
5500,0.5745413899
5600,1.062450767
5700,0.8473840952
5800,0.5718498826
5900,0.6390199065
6000,0.5864710212
6100,0.6310409904
6200,0.5705569386
6300,0.595808208
6400,0.6673887372
6500,0.5891997814
6600,0.7280791998
6700,0.5883633494
6800,0.5960037708
6900,0.5530515313
7000,0.5678489208
7100,0.6004679203
7200,0.6446068287
7300,0.5692986846
7400,0.5725530386
7500,1.024098158
7600,0.5649459958
7700,0.5723745823
7800,0.5584264398
7900,0.597442627
8000,1.757718682
8100,0.7172111273
8200,0.5929639935
8300,0.6151926517
8400,0.5965047479
8500,0.9422954321
8600,0.5824949741
8700,0.5809834599
8800,1.889540195
8900,0.592084825
9000,0.5563384295
9100,0.5923773646
9200,0.5881741047
9300,0.5848414898
9400,0.5485824943
9500,0.5747915506
9600,0.5468485951
9700,0.6180510521
9800,0.5521295667
9900,0.5779617429
10000,0.5471556187
10100,0.5823125243
10200,0.5759170651
10300,0.5943569541
10400,0.7893300653
10500,0.9346228838
10600,0.5595917702
10700,1.631610155
10800,0.5581222773
10900,0.9300538898
11000,0.5591629744
11100,0.6182360053
11200,0.5558426976
11300,0.5743814111
11400,0.6248590946
11500,0.5695044398
11600,0.563991487
11700,0.5607854724
11800,0.5581982136
11900,0.5938103199
12000,0.7125082612
12100,0.5648649335
12200,0.5869339705
12300,0.5636686683
12400,0.7666130066
12500,0.5757687688
12600,1.019708753
12700,0.5623437762
12800,0.5654031038
12900,0.5699770451
13000,0.6242759228
13100,0.6073771715
13200,0.5972667933
13300,0.5743296742
13400,0.5837243795
13500,1.775626659
13600,0.6152653098
13700,0.5844181776
13800,0.649502337
13900,0.5853863955
14000,0.5794532299
14100,0.5609963536
14200,0.5670607686
14300,0.5886143446
14400,0.5740512609
14500,0.6124429107
14600,0.5684245825
14700,0.7326667905
14800,0.5750300884
14900,1.127004266
15000,0.5534813404
15100,0.5678415298
15200,0.6096399426
15300,0.5880657434
15400,0.560090065
15500,0.5706660151
15600,0.5520905852
15700,0.577847898
15800,0.5696601272
15900,0.5767766833
16000,0.7028663754
16100,0.8159050941
16200,0.7692876458
16300,0.6370331049
16400,0.5768834352
16500,0.5779007077
16600,0.583874464
16700,0.5578631163
16800,0.5709276795
16900,0.5952786207
17000,0.5750143528
17100,0.6404048204
17200,0.552862227
17300,0.561234355
17400,0.5554207563
17500,0.5630818605
17600,0.5462381244
17700,0.5837168097
17800,0.8350730538
17900,0.5720899701
18000,0.6015474796
18100,0.55003649
18200,0.5491073728
18300,0.5514498353
18400,0.557684958
18500,2.998146057
18600,0.5593709946
18700,0.575443387
18800,0.6090052724
18900,0.5838971734
19000,0.5976145267
19100,0.5906794071
19200,0.7269741893
19300,4.39401865
19400,2.008762121
19500,0.5417003632
19600,0.7189704776
19700,0.5804242492
19800,0.5627189875
19900,0.5613512397
20000,0.5645622611
20100,0.5748149753
20200,0.5603586435
20300,0.5809432268
20400,0.5586641431
20500,0.5418407917
20600,0.5880911946
20700,0.6187727451
20800,0.5631896853
20900,0.5652317405
21000,0.6816677451
21100,0.7817842364
21200,0.570278585
21300,0.5430704355
21400,0.5577863455
21500,0.5743083954
21600,0.542589426
21700,0.5501882434
21800,0.5453711748
21900,0.5491808653
22000,0.6675827503
22100,0.5675064325
22200,0.5861734748
22300,0.5442918539
22400,0.5679533482
22500,0.5462110043
22600,0.5763034821
22700,0.5735071898
22800,0.5559684038
22900,0.5623472333
23000,0.5571852326
23100,0.5749444962
23200,0.5943251848
23300,0.5636422634
23400,0.5422434211
23500,0.5795344114
23600,0.5555099249
23700,0.5605242848
23800,0.5470695496
23900,0.5607995391
24000,0.5513674021
24100,0.6071549058
24200,0.5448209643
24300,0.5856246352
24400,0.5683295131
24500,0.551846087
24600,0.6218518019
24700,0.5514672995
24800,0.5463161469
24900,0.5438379645
25000,0.5602983832
25100,0.5797820091
25200,0.5388054848
25300,0.5729599595
25400,0.5511627793
25500,0.7975590229
25600,0.5668262839
25700,0.5584321618
25800,0.5501388311
25900,0.5576756001
26000,0.683600843
26100,0.5567156076
26200,0.5574918985
26300,0.5544189811
26400,0.5528309345
26500,0.5718435049
26600,0.5564242601
26700,0.5639903545
26800,0.5433204174
26900,0.6734782457
27000,0.5864681005
27100,0.5429950356
27200,0.5738795996
27300,0.5707862377
27400,0.545776546
27500,0.5552629828
27600,1.126255751
27700,0.5288751125
27800,2.019653559
27900,0.5484660864
28000,0.5578489304
28100,0.5702732801
28200,0.5580812693
28300,0.5632266998
28400,0.5573801398
28500,0.9836986065
28600,0.5493998528
28700,0.5362520814
28800,0.5506242514
28900,0.5390022397
29000,0.5480129123
29100,0.5550040007
29200,0.574555397
29300,0.5628352761
29400,0.54658705
29500,0.5349656343
29600,0.5859536529
29700,0.5508640409
29800,0.8490301967
29900,0.5468503237
30000,0.5585933924
30100,0.5646781325
30200,0.5404439569
30300,0.5293398499
30400,0.7581016421
30500,0.5525676608
30600,0.5562005043
30700,0.5603505969

==> learning_rate.csv <==
Step,Value
1,0
100,4.95E-06
200,9.95E-06
300,1.50E-05
400,1.99E-05
500,2.50E-05
600,3.00E-05
700,3.50E-05
800,3.99E-05
900,4.50E-05
1000,4.99E-05
1100,4.98E-05
1200,4.97E-05
1300,4.95E-05
1400,4.93E-05
1500,4.92E-05
1600,4.90E-05
1700,4.88E-05
1800,4.87E-05
1900,4.85E-05
2000,4.83E-05
2100,4.82E-05
2200,4.80E-05
2300,4.78E-05
2400,4.76E-05
2500,4.75E-05
2600,4.73E-05
2700,4.71E-05
2800,4.70E-05
2900,4.68E-05
3000,4.66E-05
3100,4.65E-05
3200,4.63E-05
3300,4.61E-05
3400,4.60E-05
3500,4.58E-05
3600,4.56E-05
3700,4.55E-05
3800,4.53E-05
3900,4.51E-05
4000,4.50E-05
4100,4.48E-05
4200,4.46E-05
4300,4.45E-05
4400,4.43E-05
4500,4.41E-05
4600,4.39E-05
4700,4.38E-05
4800,4.36E-05
4900,4.34E-05
5000,4.33E-05
5100,4.31E-05
5200,4.29E-05
5300,4.28E-05
5400,4.26E-05
5500,4.24E-05
5600,4.23E-05
5700,4.21E-05
5800,4.19E-05
5900,4.18E-05
6000,4.16E-05
6100,4.14E-05
6200,4.13E-05
6300,4.11E-05
6400,4.09E-05
6500,4.08E-05
6600,4.06E-05
6700,4.04E-05
6800,4.02E-05
6900,4.01E-05
7000,3.99E-05
7100,3.97E-05
7200,3.96E-05
7300,3.94E-05
7400,3.92E-05
7500,3.91E-05
7600,3.89E-05
7700,3.87E-05
7800,3.86E-05
7900,3.84E-05
8000,3.82E-05
8100,3.81E-05
8200,3.79E-05
8300,3.77E-05
8400,3.76E-05
8500,3.74E-05
8600,3.72E-05
8700,3.71E-05
8800,3.69E-05
8900,3.67E-05
9000,3.65E-05
9100,3.64E-05
9200,3.62E-05
9300,3.60E-05
9400,3.59E-05
9500,3.57E-05
9600,3.55E-05
9700,3.54E-05
9800,3.52E-05
9900,3.50E-05
10000,3.49E-05
10100,3.47E-05
10200,3.45E-05
10300,3.44E-05
10400,3.42E-05
10500,3.40E-05
10600,3.39E-05
10700,3.37E-05
10800,3.35E-05
10900,3.34E-05
11000,3.32E-05
11100,3.30E-05
11200,3.29E-05
11300,3.27E-05
11400,3.25E-05
11500,3.23E-05
11600,3.22E-05
11700,3.20E-05
11800,3.18E-05
11900,3.17E-05
12000,3.15E-05
12100,3.13E-05
12200,3.12E-05
12300,3.10E-05
12400,3.08E-05
12500,3.07E-05
12600,3.05E-05
12700,3.03E-05
12800,3.02E-05
12900,3.00E-05
13000,2.98E-05
13100,2.97E-05
13200,2.95E-05
13300,2.93E-05
13400,2.92E-05
13500,2.90E-05
13600,2.88E-05
13700,2.86E-05
13800,2.85E-05
13900,2.83E-05
14000,2.81E-05
14100,2.80E-05
14200,2.78E-05
14300,2.76E-05
14400,2.75E-05
14500,2.73E-05
14600,2.71E-05
14700,2.70E-05
14800,2.68E-05
14900,2.66E-05
15000,2.65E-05
15100,2.63E-05
15200,2.61E-05
15300,2.60E-05
15400,2.58E-05
15500,2.56E-05
15600,2.55E-05
15700,2.53E-05
15800,2.51E-05
15900,2.49E-05
16000,2.48E-05
16100,2.46E-05
16200,2.44E-05
16300,2.43E-05
16400,2.41E-05
16500,2.39E-05
16600,2.38E-05
16700,2.36E-05
16800,2.34E-05
16900,2.33E-05
17000,2.31E-05
17100,2.29E-05
17200,2.28E-05
17300,2.26E-05
17400,2.24E-05
17500,2.23E-05
17600,2.21E-05
17700,2.19E-05
17800,2.18E-05
17900,2.16E-05
18000,2.14E-05
18100,2.12E-05
18200,2.11E-05
18300,2.09E-05
18400,2.07E-05
18500,2.06E-05
18600,2.04E-05
18700,2.02E-05
18800,2.01E-05
18900,1.99E-05
19000,1.97E-05
19100,1.96E-05
19200,1.94E-05
19300,1.92E-05
19400,1.91E-05
19500,1.89E-05
19600,1.87E-05
19700,1.86E-05
19800,1.84E-05
19900,1.82E-05
20000,1.81E-05
20100,1.79E-05
20200,1.77E-05
20300,1.75E-05
20400,1.74E-05
20500,1.72E-05
20600,1.70E-05
20700,1.69E-05
20800,1.67E-05
20900,1.65E-05
21000,1.64E-05
21100,1.62E-05
21200,1.60E-05
21300,1.59E-05
21400,1.57E-05
21500,1.55E-05
21600,1.54E-05
21700,1.52E-05
21800,1.50E-05
21900,1.49E-05
22000,1.47E-05
22100,1.45E-05
22200,1.44E-05
22300,1.42E-05
22400,1.40E-05
22500,1.39E-05
22600,1.37E-05
22700,1.35E-05
22800,1.33E-05
22900,1.32E-05
23000,1.30E-05
23100,1.28E-05
23200,1.27E-05
23300,1.25E-05
23400,1.23E-05
23500,1.22E-05
23600,1.20E-05
23700,1.18E-05
23800,1.17E-05
23900,1.15E-05
24000,1.13E-05
24100,1.12E-05
24200,1.10E-05
24300,1.08E-05
24400,1.07E-05
24500,1.05E-05
24600,1.03E-05
24700,1.02E-05
24800,9.98E-06
24900,9.81E-06
25000,9.65E-06
25100,9.48E-06
25200,9.31E-06
25300,9.14E-06
25400,8.97E-06
25500,8.81E-06
25600,8.64E-06
25700,8.47E-06
25800,8.30E-06
25900,8.13E-06
26000,7.97E-06
26100,7.80E-06
26200,7.63E-06
26300,7.46E-06
26400,7.29E-06
26500,7.12E-06
26600,6.96E-06
26700,6.79E-06
26800,6.62E-06
26900,6.45E-06
27000,6.28E-06
27100,6.12E-06
27200,5.95E-06
27300,5.78E-06
27400,5.61E-06
27500,5.44E-06
27600,5.27E-06
27700,5.11E-06
27800,4.94E-06
27900,4.77E-06
28000,4.60E-06
28100,4.43E-06
28200,4.27E-06
28300,4.10E-06
28400,3.93E-06
28500,3.76E-06
28600,3.59E-06
28700,3.43E-06
28800,3.26E-06
28900,3.09E-06
29000,2.92E-06
29100,2.75E-06
29200,2.58E-06
29300,2.42E-06
29400,2.25E-06
29500,2.08E-06
29600,1.91E-06
29700,1.74E-06
29800,1.58E-06
29900,1.41E-06
30000,1.24E-06
30100,1.07E-06
30200,9.03E-07
30300,7.35E-07
30400,5.67E-07
30500,3.99E-07
30600,2.30E-07
30700,6.22E-08

==> train_loss.csv <==
Step,Value
1,4.213300228
100,3.812999964
200,3.3125
300,3.094300032
400,2.951900005
500,2.842299938
600,2.752099991
700,2.66899991
800,2.601099968
900,2.551599979
1000,2.513000011
1100,2.46449995
1200,2.429500103
1300,2.398799896
1400,2.365499973
1500,2.346699953
1600,2.323600054
1700,2.305599928
1800,2.288800001
1900,2.272500038
2000,2.255100012
2100,2.243200064
2200,2.230400085
2300,2.211999893
2400,2.203500032
2500,2.197799921
2600,2.184099913
2700,2.175199986
2800,2.164000034
2900,2.154099941
3000,2.144099951
3100,2.138700008
3200,2.130399942
3300,2.119299889
3400,2.115799904
3500,2.111099958
3600,2.106400013
3700,2.099400043
3800,2.092600107
3900,2.083499908
4000,2.080499887
4100,2.072099924
4200,2.0704
4300,2.064699888
4400,2.054699898
4500,2.055799961
4600,2.048099995
4700,2.042099953
4800,2.039400101
4900,2.034499884
5000,2.02670002
5100,2.023000002
5200,2.021899939
5300,2.024499893
5400,2.015000105
5500,2.006999969
5600,2.00880003
5700,2.00270009
5800,1.997900009
5900,1.992900014
6000,1.99119997
6100,1.992200017
6200,1.988199949
6300,1.978399992
6400,1.979400039
6500,1.979799986
6600,1.973999977
6700,1.969200015
6800,1.96570003
6900,1.955899954
7000,1.961500049
7100,1.960899949
7200,1.952700019
7300,1.955000043
7400,1.948600054
7500,1.948699951
7600,1.942899942
7700,1.94690001
7800,1.935600042
7900,1.936100006
8000,1.931699991
8100,1.937700033
8200,1.935099959
8300,1.932199955
8400,1.930099964
8500,1.930500031
8600,1.920099974
8700,1.922500014
8800,1.918200016
8900,1.917299986
9000,1.917500019
9100,1.911399961
9200,1.911399961
9300,1.906299949
9400,1.902999997
9500,1.906399965
9600,1.897799969
9700,1.897300005
9800,1.897300005
9900,1.892500043
10000,1.895900011
10100,1.896900058
10200,1.89260006
10300,1.884299994
10400,1.887699962
10500,1.885499954
10600,1.888299942
10700,1.877500057
10800,1.88259995
10900,1.874600053
11000,1.876299977
11100,1.877400041
11200,1.879099965
11300,1.873700023
11400,1.866799951
11500,1.872400045
11600,1.868299961
11700,1.868600011
11800,1.865200043
11900,1.866000056
12000,1.860499978
12100,1.861500025
12200,1.861400008
12300,1.857900023
12400,1.856999993
12500,1.85619998
12600,1.858800054
12700,1.852900028
12800,1.847000003
12900,1.84860003
13000,1.855999947
13100,1.847499967
13200,1.849799991
13300,1.852200031
13400,1.845999956
13500,1.841599941
13600,1.840000033
13700,1.841799974
13800,1.838700056
13900,1.839699984
14000,1.830800056
14100,1.831099987
14200,1.845900059
14300,1.840199947
14400,1.835299969
14500,1.829100013
14600,1.835100055
14700,1.83130002
14800,1.829200029
14900,1.829699993
15000,1.825199962
15100,1.827200055
15200,1.823300004
15300,1.823199987
15400,1.8204
15500,1.824699998
15600,1.815000057
15700,1.822399974
15800,1.821499944
15900,1.816799998
16000,1.817299962
16100,1.817999959
16200,1.812000036
16300,1.807000041
16400,1.816200018
16500,1.812100053
16600,1.813699961
16700,1.809800029
16800,1.807500005
16900,1.807199955
17000,1.807600021
17100,1.808799982
17200,1.807500005
17300,1.807500005
17400,1.804999948
17500,1.808400035
17600,1.801499963
17700,1.802999973
17800,1.797600031
17900,1.801699996
18000,1.798900008
18100,1.799200058
18200,1.798499942
18300,1.799000025
18400,1.798200011
18500,1.797399998
18600,1.78760004
18700,1.792500019
18800,1.792299986
18900,1.797899961
19000,1.792700052
19100,1.793200016
19200,1.793300033
19300,1.795300007
19400,1.790899992
19500,1.793499947
19600,1.786499977
19700,1.793200016
19800,1.792199969
19900,1.784100056
20000,1.78670001
20100,1.787500024
20200,1.782400012
20300,1.783699989
20400,1.782199979
20500,1.780900002
20600,1.780500054
20700,1.780099988
20800,1.779700041
20900,1.781100035
21000,1.779000044
21100,1.783699989
21200,1.781800032
21300,1.779299974
21400,1.779600024
21500,1.779099941
21600,1.778399944
21700,1.779500008
21800,1.779000044
21900,1.773699999
22000,1.771499991
22100,1.777799964
22200,1.774399996
22300,1.772899985
22400,1.76730001
22500,1.771999955
22600,1.774600029
22700,1.770499945
22800,1.772199988
22900,1.772899985
23000,1.777400017
23100,1.767799973
23200,1.769999981
23300,1.773900032
23400,1.765599966
23500,1.771100044
23600,1.766499996
23700,1.768599987
23800,1.764899969
23900,1.771000028
24000,1.768000007
24100,1.76730001
24200,1.764700055
24300,1.762500048
24400,1.767699957
24500,1.760200024
24600,1.7579
24700,1.772500038
24800,1.759799957
24900,1.765400052
25000,1.761100054
25100,1.759199977
25200,1.761999965
25300,1.761899948
25400,1.761399984
25500,1.760800004
25600,1.765900016
25700,1.75759995
25800,1.756299973
25900,1.757799983
26000,1.764299989
26100,1.75849998
26200,1.758200049
26300,1.759199977
26400,1.753999949
26500,1.752599955
26600,1.760100007
26700,1.760100007
26800,1.756000042
26900,1.761199951
27000,1.756600022
27100,1.7579
27200,1.762599945
27300,1.755200028
27400,1.754999995
27500,1.754899979
27600,1.758700013
27700,1.753700018
27800,1.753299952
27900,1.757099986
28000,1.756600022
28100,1.7579
28200,1.7579
28300,1.753600001
28400,1.749799967
28500,1.753100038
28600,1.756199956
28700,1.755499959
28800,1.748399973
28900,1.757099986
29000,1.749199986
29100,1.748399973
29200,1.754699945
29300,1.754500031
29400,1.753999949
29500,1.757699966
29600,1.751399994
29700,1.751399994
29800,1.754899979
29900,1.753600001
30000,1.749799967
30100,1.751999974
30200,1.750699997
30300,1.75059998
30400,1.75030005
30500,1.752900004
30600,1.751299977
30700,1.749500036
